Vibrational interference of Raman and high-harmonic generation pathways

Experiments have shown that the internal vibrational state of a molecule can affect the intensity of high harmonic light generated from that molecule. This paper presents a model which explains this modulation in terms of interference between different vibrational states occurring during the high harmonic process. In addition, a semiclassical model of the continuum electron propagation is developed which connects with rigorous treatments of the electron-ion scattering.

==> CoverLetter.txt <==
To whom it may concern:

Attached, please find a copy of our manuscript "Vibrational
interference of Raman and high-harmonic generation pathways,"
submitted for inclusion in the special issue on Attosecond Physics,
with special editors Mark Vrakking, Andre Bandrauk and Joern Manz.

As potential reviewers, we would suggest

Misha Ivanov
m.ivanov@imperial.ac.uk

Chii-Dong Lin
cdlin@phys.ksu.edu

Albert Stolow
Albert.Stolow@nrc-cnrc.gc.ca

Regards,
Zach Walters

